The impact of AGN on stellar kinematics and orbits in simulated massive galaxies

We present a series of 20 cosmological zoom simulations of the formation of massive galaxies with and without a model for AGN feedback. Differences in stellar population and kinematic properties are evaluated by constructing mock integral field unit (IFU) maps. The impact of the AGN is weak at high redshift when all systems are mostly fast-rotating and disc-like. After $z \sim 1$ the AGN simulations result in lower mass, older, less metal rich and slower rotating systems with less disky isophotes - in general agreement with observations. Two-dimensional kinematic maps of in-situ and accreted stars show that these differences result from reduced in-situ star formation due to AGN feedback. A full analysis of stellar orbits indicates that galaxies simulated with AGN are typically more triaxial and have higher fractions of x-tubes and box orbits and lower fractions of z-tubes. This trend can also be explained by reduced late in-situ star formation. We introduce a global parameter, $\xi_3$ , to characterise the anti-correlation between the third-order kinematic moment $h_3$ and the line-of-sight velocity ($v_{los}/{\sigma}$), and compare to ATLAS$^{3D}$ observations. The kinematic asymmetry parameter $\xi_3$ might be a useful diagnostic for large integral field surveys as it is a kinematic indicator for intrinsic shape and orbital content.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
